Isoparametric Virtual Element Methods

We present two approaches to constructing isoparametric Virtual Element Methods of arbitrary order for linear elliptic partial differential equations on general two-dimensional domains. The first method approximates the variational problem transformed onto a computational reference domain. The second method computes a virtual domain and uses bespoke polynomial approximation operators to construct a computable method. Both methods are shown to converge optimally, a behaviour confirmed in practice for the solution of problems posed on curved domains.

==> data/new_tests/ANNULUS_jacobian_elliptic_mesh_1_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.0027044351815317456,0.04877115292133392
0.048,0.0013399316835575861,0.025330197986815545
0.0231,0.00036878272688700426,0.012116873841043414
0.0113,6.966377556742071e-05,0.005879209195422087
0.0056,1.819650886256429e-05,0.002875778365085338


==> data/new_tests/ANNULUS_jacobian_elliptic_mesh_1_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.0025602535028027536,0.04794440618270248
0.048,0.0013021033826741656,0.024650013641026605
0.0231,0.00035958544816953175,0.011689585510241051
0.0113,6.677513643347918e-05,0.005639251495412368
0.0056,1.7420765509998438e-05,0.0027510626293903748


==> data/new_tests/ANNULUS_jacobian_elliptic_mesh_1_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.002583967979337726,0.04847985367589555
0.048,0.001304465429179082,0.02476657048990938
0.0231,0.0003598104529098515,0.011718309580017443
0.0113,6.684266440391503e-05,0.0056453954635543695
0.0056,1.743199488746634e-05,0.002752217373371428


==> data/new_tests/ANNULUS_jacobian_elliptic_mesh_2_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.001800767275292091,0.04382954706437169
0.048,0.00046332341168779477,0.02222316554867053
0.0231,0.00011729668827650455,0.01119029643100242
0.0113,2.97035229129113e-05,0.005648928368222673
0.0056,7.051166518457009e-06,0.0027935277343408534


==> data/new_tests/ANNULUS_jacobian_elliptic_mesh_2_sol_2.csv <==
h,L2_error,H1_error
0.1041,3.399072201007641e-05,0.001366974345938004
0.048,4.600821583478434e-06,0.0003590709884337448
0.0231,5.589647870566181e-07,9.106558873702912e-05
0.0113,6.976908984091356e-08,2.3242464759399086e-05
0.0056,8.281504480731988e-09,5.646716448633775e-06


==> data/new_tests/ANNULUS_jacobian_elliptic_mesh_2_sol_3.csv <==
h,L2_error,H1_error
0.1041,4.385142961322384e-05,0.0016384899040539434
0.048,4.699788144901577e-06,0.00033746418467899166
0.0231,6.601439160399137e-07,9.140318032532106e-05
0.0113,8.248906014323842e-08,2.3462888672628524e-05
0.0056,9.514917064344292e-09,5.380475219499756e-06


==> data/new_tests/ANNULUS_jacobian_elliptic_mesh_3_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.001803677213267106,0.043829888581302705
0.048,0.000463643896750269,0.02222321546924281
0.0231,0.00011733930966860242,0.011190298677853214
0.0113,2.9706500981920848e-05,0.005648928432735452
0.0056,7.051606351663744e-06,0.002793527722041239


==> data/new_tests/ANNULUS_jacobian_elliptic_mesh_3_sol_2.csv <==
h,L2_error,H1_error
0.1041,2.9184512752135646e-05,0.0013083331976875931
0.048,3.927316863866911e-06,0.00034577161455352567
0.0231,5.168961799045934e-07,8.926598836017584e-05
0.0113,6.779179542319436e-08,2.3038245184618294e-05
0.0056,8.128536467281763e-09,5.613174463269086e-06


==> data/new_tests/ANNULUS_jacobian_elliptic_mesh_3_sol_3.csv <==
h,L2_error,H1_error
0.1041,7.07735555208262e-07,4.182307117747284e-05
0.048,4.8985226973403583e-08,5.70386237268335e-06
0.0231,3.586199056675568e-09,7.720588032436059e-07
0.0113,2.40012642437568e-10,1.0216376492251772e-07
0.0056,1.4192989743188664e-11,1.220972984683931e-08


==> data/new_tests/ANNULUS_mapped_elliptic_mesh_1_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.010162816618226104,0.11098475274431334
0.048,0.0030560773740602376,0.053780882131417615
0.0231,0.0007670428020097912,0.02659500886182292
0.0113,0.00017589521217346103,0.013327212719924432
0.0056,4.669478642855967e-05,0.006641268725083843


==> data/new_tests/ANNULUS_mapped_elliptic_mesh_1_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.007345609790952907,0.08175153178470924
0.048,0.0017777836771339733,0.03998824818972569
0.0231,0.0004245043576809927,0.020389874075583587
0.0113,0.00010505179863469196,0.010363137102504126
0.0056,4.379036100291255e-05,0.00520836712124492


==> data/new_tests/ANNULUS_mapped_elliptic_mesh_1_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.007331262675243681,0.0932934008823209
0.048,0.0017748216692565052,0.04332016110589216
0.0231,0.00042008400848525534,0.02114144460297078
0.0113,0.00010379846695058399,0.010587281193427214
0.0056,4.3703494622971384e-05,0.005278284169226256


==> data/new_tests/ANNULUS_mapped_elliptic_mesh_2_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.008185592432989287,0.10920825077044226
0.048,0.0020494020389968635,0.0532303489565622
0.0231,0.0005076252193633365,0.026478013262222832
0.0113,0.0001278046428305717,0.013266333341779362
0.0056,3.293967013375188e-05,0.006614093567476204


==> data/new_tests/ANNULUS_mapped_elliptic_mesh_2_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.0005203725312516972,0.009242627731202898
0.048,5.7898405470041894e-05,0.0021439859972226913
0.0231,8.53394493826659e-06,0.0005297673721335412
0.0113,1.2802801841730467e-06,0.0001318427294799874
0.0056,1.4620472426526143e-07,3.255317107965028e-05


==> data/new_tests/ANNULUS_mapped_elliptic_mesh_2_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.0003956547776519502,0.004851073696301141
0.048,4.294284651031369e-05,0.0010060429199917386
0.0231,7.15350344497895e-06,0.00022767651639785585
0.0113,1.1658189150993104e-06,5.384805789954793e-05
0.0056,1.3219731438883222e-07,1.3409170408995983e-05


==> data/new_tests/ANNULUS_mapped_elliptic_mesh_3_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.008245846118765648,0.10909687403396015
0.048,0.002039146911247965,0.0532227912366209
0.0231,0.0005063001806300356,0.026477021171745222
0.0113,0.0001278733130274251,0.013266202117220129
0.0056,3.29458363168345e-05,0.00661407593292385


==> data/new_tests/ANNULUS_mapped_elliptic_mesh_3_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.00031568399156253995,0.008542404768080498
0.048,3.21323011469544e-05,0.002037378148186204
0.0231,3.790801768107103e-06,0.0005092140044807356
0.0113,4.6154919303449694e-07,0.00012844927561371318
0.0056,5.600983733044204e-08,3.188645232985913e-05


==> data/new_tests/ANNULUS_mapped_elliptic_mesh_3_sol_3.csv <==
h,L2_error,H1_error
0.1041,2.353987996527097e-05,0.0007624449966906928
0.048,1.4413417538468026e-06,8.599860127844354e-05
0.0231,8.276802943265064e-08,1.0870305988252022e-05
0.0113,5.180958536436507e-09,1.3715172977850901e-06
0.0056,4.2744994696982105e-10,2.674211365267702e-07


==> data/new_tests/PLANE_jacobian_elliptic_mesh_1_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.11591234725829055,0.7722555979958816
0.048,0.04374282131356522,0.4197962978829726
0.0231,0.010706588053436366,0.20024460327761434
0.0113,0.0025745617942059327,0.09999867294098821
0.0056,0.0006737828656089289,0.0497246446107926


==> data/new_tests/PLANE_jacobian_elliptic_mesh_1_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.02622842193678878,0.37097695029069433
0.048,0.004853585287728207,0.19234083995337506
0.0231,0.0008998415741225458,0.09687372191646876
0.0113,0.00022752590509702146,0.049775313752098864
0.0056,5.4403728297970564e-05,0.024849331880339103


==> data/new_tests/PLANE_jacobian_elliptic_mesh_1_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.015113239636039536,0.3224196064459728
0.048,0.004080673827817968,0.18246356463195926
0.0231,0.0009171605169533702,0.09477664051639546
0.0113,0.00023743292130148526,0.04898440681988615
0.0056,5.699896603510284e-05,0.024479951185981057


==> data/new_tests/PLANE_jacobian_elliptic_mesh_2_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.1138826229448491,0.7581987608646799
0.048,0.04294241482987585,0.41465358495467963
0.0231,0.010519662431844866,0.19946503572412208
0.0113,0.002529404319787918,0.09988903305200444
0.0056,0.0006633986113229834,0.049705131908235535


==> data/new_tests/PLANE_jacobian_elliptic_mesh_2_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.021131993060919094,0.19489329908227787
0.048,0.0030592146001559416,0.06028241684459987
0.0231,0.00030020699116163195,0.01353756260500803
0.0113,3.713284138152031e-05,0.00346637663933474
0.0056,4.498420712572357e-06,0.0008567479913843067


==> data/new_tests/PLANE_jacobian_elliptic_mesh_2_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.003416484450441662,0.04518632325268029
0.048,0.00034773166085761,0.008817403319030349
0.0231,2.1895829997598465e-05,0.0014435652173207622
0.0113,2.2275503591672065e-06,0.0003266859291389977
0.0056,2.4114088853703873e-07,7.582578294920199e-05


==> data/new_tests/PLANE_jacobian_elliptic_mesh_3_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.11400860678408829,0.7569292526690906
0.048,0.042961886553040694,0.4144856997496112
0.0231,0.010520674772267927,0.19944021734014364
0.0113,0.002529464692680425,0.0998860457018361
0.0056,0.0006634021094128411,0.049704757038749534


==> data/new_tests/PLANE_jacobian_elliptic_mesh_3_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.021078105814847557,0.19477363108690038
0.048,0.0030565340297735023,0.0602312082451389
0.0231,0.0003002579675719912,0.013532146652687295
0.0113,3.7136101788406864e-05,0.0034656451858112764
0.0056,4.498657271587415e-06,0.0008566866816001243


==> data/new_tests/PLANE_jacobian_elliptic_mesh_3_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.003350699946076646,0.04086603622315176
0.048,0.00034204137475873626,0.007683467534539641
0.0231,1.6846379211353963e-05,0.000859339990787883
0.0113,1.1510589770524072e-06,0.00011654441362257211
0.0056,6.682137691171717e-08,1.4257155799609524e-05


==> data/new_tests/PLANE_mapped_elliptic_mesh_1_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.12810344925179512,0.7328099466693568
0.048,0.04324454840821084,0.38535201238841554
0.0231,0.010933363288404331,0.17734469308045522
0.0113,0.0027268486133743045,0.08832468494695322
0.0056,0.0007095596962560378,0.04380173339376798


==> data/new_tests/PLANE_mapped_elliptic_mesh_1_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.023029270184497023,0.21555359795946347
0.048,0.004309211309139875,0.08605344297077323
0.0231,0.0008014433508106974,0.037315586562310335
0.0113,0.00019342756689107917,0.01759522801429208
0.0056,4.6815043289865126e-05,0.00872500820327798


==> data/new_tests/PLANE_mapped_elliptic_mesh_1_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.013809260981416974,0.17428494128135966
0.048,0.003359105073835498,0.08240876623011942
0.0231,0.0007701372236053412,0.03903888607516832
0.0113,0.00019588835944332186,0.01900564014582472
0.0056,4.708769360976215e-05,0.009378561167698987


==> data/new_tests/PLANE_mapped_elliptic_mesh_2_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.11955325090861463,0.706131073708004
0.048,0.04023181582016338,0.3780925296573981
0.0231,0.010054311226015454,0.1765510128201018
0.0113,0.0024889784731274814,0.08815799366032843
0.0056,0.0006477274803888277,0.04375585995495793


==> data/new_tests/PLANE_mapped_elliptic_mesh_2_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.0164002074282553,0.1467776215120388
0.048,0.0025590106079652493,0.0440845736079452
0.0231,0.00025647376917934084,0.00978041249651377
0.0113,3.257294861276852e-05,0.0024482647150108642
0.0056,4.290171837856283e-06,0.0006075070857031291


==> data/new_tests/PLANE_mapped_elliptic_mesh_2_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.00255944177796457,0.029328603426581473
0.048,0.0002764750766175263,0.005667911888160884
0.0231,3.349596952824459e-05,0.0008922903022721269
0.0113,7.633128046651285e-06,0.00019087467088206716
0.0056,1.7839638071358201e-06,4.6666760600268264e-05


==> data/new_tests/PLANE_mapped_elliptic_mesh_3_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.1191717148945212,0.7048689003440536
0.048,0.04019029805811293,0.3779359802474568
0.0231,0.01004590176400172,0.17653455085960648
0.0113,0.002487680296011654,0.0881559002343846
0.0056,0.0006474203502193235,0.04375562977170957


==> data/new_tests/PLANE_mapped_elliptic_mesh_3_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.01621909985007629,0.1465108250282923
0.048,0.0025514261387446615,0.04407273155279048
0.0231,0.0002544378177797232,0.009777667911579017
0.0113,3.1689374996059644e-05,0.002446789939013706
0.0056,3.9026838099651466e-06,0.0006070141602888376


==> data/new_tests/PLANE_mapped_elliptic_mesh_3_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.0020996909664353397,0.02576858336829455
0.048,0.0002164667726935125,0.004904085457347255
0.0231,1.0591400153492004e-05,0.0005178336258108984
0.0113,7.208885273784159e-07,6.786896697261166e-05
0.0056,4.28500373010585e-08,8.296577440803986e-06


==> data/new_tests/QUAD_jacobian_elliptic_mesh_1_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.07593142936742234,0.6774365286583292
0.048,0.025288041117696305,0.36332414829653153
0.0231,0.0059974253751637644,0.17475784643923495
0.0113,0.0015227284466412373,0.0879335796829494
0.0056,0.00036462378219619747,0.04357740265730451


==> data/new_tests/QUAD_jacobian_elliptic_mesh_1_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.015431345142215787,0.18418632891499798
0.048,0.0025780524018825836,0.08200808824554394
0.0231,0.000491327561624851,0.03959177520750777
0.0113,0.00011718135160831823,0.019667154331189863
0.0056,2.9203133250514655e-05,0.009899336908428188


==> data/new_tests/QUAD_jacobian_elliptic_mesh_1_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.007262651455404039,0.14024914628838567
0.048,0.0020194017977078534,0.07689133823555916
0.0231,0.00048357238204634073,0.038758363894380234
0.0113,0.00011815045707810145,0.019331661444631842
0.0056,2.974362217322816e-05,0.009745903020104836


==> data/new_tests/QUAD_jacobian_elliptic_mesh_2_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.07435187117234465,0.673849205359895
0.048,0.024768651361947388,0.3625276323469731
0.0231,0.005885481424838291,0.17465022089178261
0.0113,0.001497550167063318,0.0879220013178016
0.0056,0.0003582989258911802,0.04357589743165391


==> data/new_tests/QUAD_jacobian_elliptic_mesh_2_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.012059710303510949,0.1297464697929033
0.048,0.0015641872617269414,0.03377089688174131
0.0231,0.00016195582901175584,0.007617034994747983
0.0113,2.0009946948786113e-05,0.0019453195402383684
0.0056,2.302586272691947e-06,0.000471158533123944


==> data/new_tests/QUAD_jacobian_elliptic_mesh_2_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.001783776204678244,0.02098306532799235
0.048,0.00015719543818121535,0.003371854627216097
0.0231,8.189386571226282e-06,0.0003547442435811741
0.0113,5.945914956912905e-07,4.84914294959629e-05
0.0056,3.341237578956963e-08,5.628874435460101e-06


==> data/new_tests/QUAD_jacobian_elliptic_mesh_3_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.07435187117234435,0.6738492053598942
0.048,0.0247686513619475,0.3625276323469732
0.0231,0.005885481424838271,0.17465022089178253
0.0113,0.0014975501670614407,0.0879220013178012
0.0056,0.00035829892589089857,0.04357589743165373


==> data/new_tests/QUAD_jacobian_elliptic_mesh_3_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.012059710303510973,0.12974646979290344
0.048,0.001564187261726979,0.033770896881741376
0.0231,0.00016195582901175164,0.007617034994748731
0.0113,2.000994694877917e-05,0.0019453195402387238
0.0056,2.3025862725768904e-06,0.0004711585331253107


==> data/new_tests/QUAD_jacobian_elliptic_mesh_3_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.001783776204678219,0.020983065327992628
0.048,0.00015719543818125376,0.0033718546272150205
0.0231,8.18938657121638e-06,0.0003547442435786009
0.0113,5.945914956968746e-07,4.8491429485463226e-05
0.0056,3.3412375799220596e-08,5.628874438109011e-06


==> data/new_tests/QUAD_mapped_elliptic_mesh_1_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.08295680465927514,0.6594024871526427
0.048,0.027023950542272395,0.3572194971022134
0.0231,0.006523997980933955,0.17065575747787595
0.0113,0.001686900327814898,0.08580042891796737
0.0056,0.00040447145514092234,0.042476794767028564


==> data/new_tests/QUAD_mapped_elliptic_mesh_1_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.010500914709317504,0.1355046455241202
0.048,0.0019105964200556561,0.049936162207472344
0.0231,0.0003644579583149874,0.019509564979403784
0.0113,8.585589289971781e-05,0.009122075644477024
0.0056,2.062621919500324e-05,0.00431873107293574


==> data/new_tests/QUAD_mapped_elliptic_mesh_1_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.0058643963612689904,0.09180159922263267
0.048,0.0014002496185050197,0.04165571981233942
0.0231,0.0003260654086209886,0.0191415106502947
0.0113,8.193719055559675e-05,0.00930630599592008
0.0056,2.0148451073092392e-05,0.004525486845676404


==> data/new_tests/QUAD_mapped_elliptic_mesh_2_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.0820499594932108,0.6571084881121017
0.048,0.02636553605771637,0.35583006310735393
0.0231,0.0063203822382602295,0.17042094406740815
0.0113,0.0016310980415383603,0.08574218679360142
0.0056,0.00038942884343336225,0.04245593557211912


==> data/new_tests/QUAD_mapped_elliptic_mesh_2_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.008014638934172506,0.10851641158282642
0.048,0.001158535019999231,0.030094806738258515
0.0231,0.0001281756433887518,0.006928719507676834
0.0113,1.6824051781050588e-05,0.0017747515437245502
0.0056,1.944315335664003e-06,0.00042580359094816236


==> data/new_tests/QUAD_mapped_elliptic_mesh_2_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.0008547934015024343,0.01583303203868164
0.048,7.593782914006915e-05,0.002630561576624553
0.0231,3.985441728278339e-06,0.0002862782381314585
0.0113,2.8530186254030217e-07,3.923579518798693e-05
0.0056,1.5338875514950665e-08,4.461847076683382e-06


==> data/new_tests/QUAD_mapped_elliptic_mesh_3_sol_1.csv <==
h,L2_error,H1_error
0.1041,0.08204995949320963,0.6571084881121003
0.048,0.026365536057716896,0.3558300631073543
0.0231,0.0063203822382608315,0.17042094406740804
0.0113,0.001631098041539998,0.085742186793617
0.0056,0.000389428843421626,0.04245593557215668


==> data/new_tests/QUAD_mapped_elliptic_mesh_3_sol_2.csv <==
h,L2_error,H1_error
0.1041,0.00801463893413696,0.10851641158373596
0.048,0.0011585350199994032,0.030094806738258626
0.0231,0.0001281756433889007,0.006928719507677093
0.0113,1.682405178117095e-05,0.0017747515437220617
0.0056,1.94431533519387e-06,0.00042580359095001856


==> data/new_tests/QUAD_mapped_elliptic_mesh_3_sol_3.csv <==
h,L2_error,H1_error
0.1041,0.0008547934015072383,0.01583303203894347
0.048,7.593782914008283e-05,0.002630561576624677
0.0231,3.985441728233155e-06,0.0002862782381301446
0.0113,2.8530186249347427e-07,3.923579517140594e-05
0.0056,1.5338875508296007e-08,4.461847097366627e-06

